Testing afterglow models of FRB 200428 with early post-burst observations of SGR 1935+2154

We present LOFAR imaging observations from the April/May 2020 active episode of magnetar SGR 1935+2154. We place the earliest radio limits on persistent emission following the low-luminosity fast radio burst FRB 200428 from the magnetar. We also perform an image-plane search for transient emission and find no radio flares during our observations. We examine post-FRB radio upper limits in the literature and find that all are consistent with the multi-wavelength afterglow predicted by the synchrotron maser shock model interpretation of FRB 200428. However, early optical observations appear to rule out the simple versions of the afterglow model with constant-density circumburst media. We show that these constraints may be mitigated by adapting the model for a wind-like environment, but only for a limited parameter range. In addition, we suggest that late-time non-thermal particle acceleration occurs within the afterglow model when the shock is no longer relativistic, which may prove vital for detecting afterglows from other Galactic FRBs. We also discuss future observing strategies for verifying either magnetospheric or maser shock FRB models via rapid radio observations of Galactic magnetars and nearby FRBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
